Comparison of Data Representations and Machine Learning Architectures for User Identification on Arbitrary Motion Sequences

Reliable and robust user identification and authentication are important and often necessary requirements for many digital services. It becomes paramount in social virtual reality (VR) to ensure trust, specifically in digital encounters with lifelike realistic-looking avatars as faithful replications of real persons. Recent research has shown that the movements of users in extended reality (XR) systems carry user-specific information and can thus be used to verify their identities. This article compares three different potential encodings of the motion data from head and hands (scene-relative, body-relative, and body-relative velocities), and the performances of five different machine learning architectures (random forest, multi-layer perceptron, fully recurrent neural network, long-short term memory, gated recurrent unit). We use the publicly available dataset "Talking with Hands" and publish all code to allow reproducibility and to provide baselines for future work. After hyperparameter optimization, the combination of a long-short term memory architecture and body-relative data outperformed competing combinations: the model correctly identifies any of the 34 subjects with an accuracy of 100% within 150 seconds. Altogether, our approach provides an effective foundation for behaviometric-based identification and authentication to guide researchers and practitioners. Data and code are published under https://go.uniwue.de/58w1r.

==> results/2021-08-21/data_hps/test_accuracy.csv <==
rungroup,accuracy
rfabsdata,0.7732751369476318
rfabsdata_displaced,0.17337371408939362
rfreldata,0.5949362516403198
rfveldata,0.29012197256088257
nnabsdata,0.9063659906387329
nnabsdata_displaced,0.05782173201441765
nnreldata,0.5853212475776672
nnveldata,0.4720199704170227
rnnabsdata,0.8999155163764954
rnnabsdata_displaced,0.11089310050010681
rnnreldata,0.7494401335716248
rnnveldata,0.5863649249076843
lstmabsdata,0.8867369890213013
lstmabsdata_displaced,0.02975059114396572
lstmreldata,0.586470365524292
lstmveldata,0.709976077079773
gruabsdata,0.9023379683494568
gruabsdata_displaced,0.033654529601335526
grureldata,0.6101504564285278
gruveldata,0.7570457458496094


==> results/2021-08-21/data_hps/test_min_accuracy.csv <==
rungroup,minimum accuracy
rfabsdata,0.02329879440367222
rfabsdata_displaced,0.0
rfreldata,0.08686323463916779
rfveldata,0.001685194787569344
nnabsdata,0.43449097871780396
nnabsdata_displaced,0.0
nnreldata,0.012733605690300465
nnveldata,0.07161181420087814
rnnabsdata,0.4378465414047241
rnnabsdata_displaced,0.0
rnnreldata,0.09021134674549103
rnnveldata,0.17055988311767578
lstmabsdata,0.3066330850124359
lstmabsdata_displaced,0.0
lstmreldata,0.013618458062410355
lstmveldata,0.22131462395191193
gruabsdata,0.5381135940551758
gruabsdata_displaced,0.0
grureldata,0.02961800992488861
gruveldata,0.32647618651390076


==> results/report/missclassified_report.csv <==
rungroup,SR,BR,BRV
RF,2,0,1
FRNN,0,1,0
LSTM,0,0,0
GRU,0,0,0
MLP,0,0,0

